Collective Autoscaling for Cloud Microservices

As cloud applications shift from monoliths to loosely coupled microservices, application developers must decide how many compute resources (e.g., number of replicated containers) to assign to each microservice within an application. This decision affects both (1) the dollar cost to the application developer and (2) the end-to-end latency perceived by the application user. Today, individual microservices are autoscaled independently by adding VMs whenever per-microservice CPU or memory utilization crosses a configurable threshold. However, an application user's end-to-end latency consists of time spent on multiple microservices and each microservice might need a different number of VMs to achieve an overall end-to-end latency. We present COLA, an autoscaler for microservice-based applications, which collectively allocates VMs to microservices with a global goal of minimizing dollar cost while keeping end-to-end application latency under a given target. Using 5 open-source applications, we compared COLA to several utilization and machine learning based autoscalers. We evaluate COLA across different compute settings on Google Kubernetes Engine (GKE) in which users manage compute resources, GKE standard, and a new mode of operation in which the cloud provider manages compute infrastructure, GKE Autopilot. COLA meets a desired median or tail latency target on 53 of 63 workloads where it provides a cost reduction of 19.3%, on average, over the next cheapest autoscaler. COLA is the most cost effective autoscaling policy for 48 of these 53 workloads. The cost savings from managing a cluster with COLA result in COLA paying for its training cost in a few days. On smaller applications, for which we can exhaustively search microservice configurations, we find that COLA is optimal for 90% of cases and near optimal otherwise.

==> design_outline.txt <==
Section 3: COLA: learning an autoscaling policy (call Section 4: Deploying COLA's learned policies)
(Get section 3 down to half its current size).

1. Naive algorithm (1 column)
   Map context (workload + endpoint dist) to allocations (VMs per microservice)
   How to learn this mapping?
   --> Use contextual bandits
   --> Or even more simply, for each context, use multi-armed bandits
   What's the issue with this?
   --> Way too many actions in the action space to explore (blows up with number of microservices)
   --> Too long to take a sample (several minutes)
2. Our solution: (1 page + 1/3 page for figure)
   Figure 2 shows our solution.
   High-level idea is to iteratively identify congested microservices and scale them up until latency target is met.
   In a bit more detail: pick microservice with highest CPU utilization (reflects load or ratio of input to output) (Fwd pointer to eval showing why that's a great idea).
                         scale this microservice with a multi-armed bandit procedure on a reward that captures cost and latency objectives
                         iterate until latency target is met
   In even more detail: what is the reward?: lagrange/kkt multiplier on latency constraint + a minimization term on the cost (number of VMs)
                        how to optimize it?: multi-armed bandits (ucb1 algorithm);
                                             why is it multi-armed bandits: few assumptions, good sample complexity?
   Further details (remarks):
      Need to pick the Lagrange multiplier, which is effectively a hyper-parameter
      We do the simplest thing: just loop over it
3. Further optimizations (1 column)
   Warm starting
   Early stopping

==> eval_comments.txt <==
Evaluation:
1. Shrink 5.1-5.4 considerably to get within a page total.

Proposed outline:
1. Setup:
   - (DONE) Cluster setting: VM size (0.25 of a column)
   - (DONE) Load generator: Locust.  (0.25 of a column)
   - (DONE) Applications: hello world, online boutique, train ticket, sock shop, bookinfo (0.5 of a column)
   - (DONE) Workloads: diurnal, constant rate, dynamic request distribution, alternating constant rate (0.5 of a column; already at this level)
   - (DONE) baselines: Kubernetes CPU threshold, Kubernetes Memory threshold, linear regression, bayesian optimization, DQN (0.5 of a column)
2. (DONE) Main results (about 1 column)
   All shown in one big page: Figures 3 through 6. (focus on the bigger applications and say as much)
3. Deconstructing COLA's inner workings:
   In this section, we try to understand the performance gains of COLA and shed light on why it works ...
   1. CPU utilization is the right way to select a microservice (rather than latency/freq of spans/etc.)
   2. COLA allocates VMs to the most congested microservices.
   3. COLA strategically allocates VMs to microservices that impact the latency of even other microservices (both upstream and downstream of the allocated microservice)
      --> Hat tip to FIgure 17 of DeathStarBench paper.
  4. COLA tailors its policy to the latency objective of interest. Tail instead of median latency.
4. () Training cost (and retraining cost):
5. Robustness and generalization--> (dynamic workloads and dynamic request distributions): these require interpolation
                                --> workload and request distribution is completely unseen: guard rail to fall back on Kubernetes autoscaler.


% 6. Adapting COLA to a different objective: tail instead of median latency.
